Top, Higgs, Diboson and Electroweak Fit to the Standard Model Effective Field Theory

The search for effective field theory deformations of the Standard Model (SM) is a major goal of particle physics that can benefit from a global approach in the framework of the Standard Model Effective Field Theory (SMEFT). For the first time, we include LHC data on top production and differential distributions together with Higgs production and decay rates and Simplified Template Cross-Section (STXS) measurements in a global fit, as well as precision electroweak and diboson measurements from LEP and the LHC, in a global analysis with SMEFT operators of dimension 6 included linearly. We present the constraints on the coefficients of these operators, both individually and when marginalised, in flavour-universal and top-specific scenarios, studying the interplay of these datasets and the correlations they induce in the SMEFT. We then explore the constraints that our linear SMEFT analysis imposes on specific ultra-violet completions of the Standard Model, including those with single additional fields and low-mass stop squarks. We also present a model-independent search for deformations of the SM that contribute to between two and five SMEFT operator coefficients. In no case do we find any significant evidence for physics beyond the SM. Our underlying $\tt{Fitmaker}$ public code provides a framework for future generalisations of our analysis, including a quadratic treatment of dimension-6 operators.

==> refereeJE.txt <==
We thank the referee for their positive remarks on our paper, and for their opinion that it should be
published in JHEP. We have considered carefully the referee's detailed questions and comments, to which
we reply in the following.

1. We acknowledge that treating the contributions of dimension-6 operators only to linear order might
be regarded as a limitation of our analysis. However, working to this order makes manifest the
interplay between the Higgs and top observables, as well as the electroweak and diboson data,
and its calculational speed makes possible a broad-band search for physics beyond the Standard Model.
We therefore consider that our global linear already constitutes a significant advance on previous work.
We note that our framework is not limited in principle to linear order, and we now discuss on page 50 the 
possible impact of quadratic effects in the top sector, as well as illustrating in an Appendix focusing on Higgs
data how our procedure can be used for quadratic fits. Dimension-8 operators would in general be 
relevant at the same order in the new physics scale, and could be included relatively economically in
our framework to linear order. However, a global analysis at quadratic order is beyond the scope of 
this paper.We have added comments along these lines in the Introduction.
	 
2. In the case of LEP 2 diboson data, we followed Trott et al.
In the case of the top data, we tried different combinations, and chose the combination that minimized 
the n'th root of the determinant of the inverse of the Fisher matrix. We found O(10)% variations
in this metric and in the overall goodness of fit. In other cases, e.g., dibosons and $Zjj$, the appropriate choice 
of the data set that gave the strongest constraint was directly apparent.

3. In many cases the experiments quote signal strengths with the theoretical uncertainties baked in.
In other cases we where experimental papers did quote theoretical uncertainties we treated them as Gaussian
and combined them in quadrature to calculate signal strengths. In general, when quoted the theoretical 
uncertainties were smaller than other sources of error, particularly the systematics. We agree that an
extrapolation to estimate the prospective uncertainties of Run III data would be interesting, but consider
such an effort beyond the scope of this work.

4. Explicitly fit the linear contribution. Rephrase explanation bottom of p12.
	 - list processes for which we did fits 

5. We did consider including top operator loops in the Higgs decays to $\gamma \gamma$ and $Z \gamma$, but 
decided against including them for reasons of consistency. The top loops that we do include involve the
strong coupling, whereas these involve the electroweak coupling. There are other instances where we do not
include analogous electroweak loops, specifically in calculating electroweak precision observables. We have
added an explanation to this effect in a footnote on page 16.

6. comment on the ggF ATLAS result
	 - similar
	 - 0 jet bins pt lt or gt 10 vindicates our assumption there
	 - 3-jet like dependences are a bit different, only about 10% at worst

7. We thank the referee for their question about $W^\pm Z$ final states. We have checked and found that their
importance for our global fit is comparable to that of $W^+ W^-$ final states. We have now included ATLAS
and CMS measurements of $W^\pm Z$ in our global fit. We find that that they have little effect on the preferred
range of $C_W$ in either the individual or marginalised fit, but the constraints on some other operator 
coefficients are more affected.

8. CG 
	 - referee is right that big pull away from zero is not meaningful in the face fo large linear contribution
	 - we didn't know this a priori and maintaining the consistency fo linear fit was important
	 - related to the linear restriction of fit.
	 - mention Célines paper in reply for linear constraint on CG
	 - Removing it had very little effect on the fit (same as having a very strong bound). 
	   Effect should be evenmilder when including quadratic constraint

9. We have looked at that. Its only possible for individual sensitivities so it does not give a global picture w.r.t the PCA.


10. The reason why top operators lead to higher pulls in Fig. 18 is that the data in the top sector 
do not agree with the SM as well as in other sectors, as discussed in Section 6.2. We have added a
comment to this effect on page 50.


